Charged-particle multiplicities in pp interactions measured with the ATLAS detector at the LHC

Measurements are presented from proton-proton collisions at centre-of-mass energies of sqrt(s) = 0.9, 2.36 and 7 TeV recorded with the ATLAS detector at the LHC. Events were collected using a single-arm minimum-bias trigger. The charged-particle multiplicity, its dependence on transverse momentum and pseudorapidity and the relationship between the mean transverse momentum and charged-particle multiplicity are measured. Measurements in different regions of phase-space are shown, providing diffraction-reduced measurements as well as more inclusive ones. The observed distributions are corrected to well-defined phase-space regions, using model-independent corrections. The results are compared to each other and to various Monte Carlo models, including a new AMBT1 PYTHIA 6 tune. In all the kinematic regions considered, the particle multiplicities are higher than predicted by the Monte Carlo models. The central charged-particle multiplicity per event and unit of pseudorapidity, for tracks with pT >100 MeV, is measured to be 3.483 +- 0.009 (stat) +- 0.106 (syst) at sqrt(s) = 0.9 TeV and 5.630 +- 0.003 (stat) +- 0.169 (syst) at sqrt(s) = 7 TeV.

==> abstract.txt <==
Charged-particle multiplicities in pp interactions measured with the ATLAS detector at the LHC


Measurements are presented from proton-proton collisions at centre-of-mass energies of sqrt(s) = 0.9, 2.36 and 7 TeV recorded with the ATLAS detector at the LHC. Events were collected using a single-arm minimum-bias trigger. The charged-particle multiplicity, its dependence on transverse momentum and pseudorapidity and the relationship between the mean transverse momentum and charged-particle multiplicity are measured. Measurements in different regions of phase-space are shown, providing diffraction-reduced measurements as well as more inclusive ones. The observed distributions are corrected to well-defined phase-space regions, using model-independent corrections. The results are compared to each other and to various Monte Carlo models, including a new AMBT1 PYTHIA 6 tune. In all the kinematic regions considered, the particle multiplicities are higher than predicted by the Monte Carlo models. The central charged-particle multiplicity per event and unit of pseudorapidity, for tracks with pT >100 MeV, is measured to be 3.483  +- 0.009 (stat)  +- 0.106 (syst) at sqrt(s) = 0.9 TeV and 5.630 +- 0.003 (stat)  +- 0.169 (syst) at sqrt(s) = 7 TeV.


==> figures/final/fig_01.txt <==
Transverse impact parameter, d0, distribution at sqrt(s) = 7 TeV for primary (blue short dashed) and non-primary particles after scaling them to the best fit value for 100 < pt < 150 MeV. The non-primary particles are split into electrons (pink long-dashed) and non-electrons (green dot-dashed). The full red curve shows the non-diffractive (ND) MC prediction for the sum over the three components which agrees well with the data (black points). 


==> figures/final/fig_02.txt <==
Trigger efficiency (a) and vertex reconstruction efficiency (b) with respect to the event selection, as a function of the number of reconstructed tracks before the vertex requirement (nselbs). The track reconstruction efficiency as a function of eta (c) and pt (d) is derived from non-diffractive (ND) MC. The statistical errors are shown as black lines, the total errors as green shaded areas. All distributions are shown at sqrt(s) = 7 TeV for nch >= 2, pt > 100 MeV, |eta|< 2.5. For the vertex and trigger efficiencies, the selection requires nselbs >= 2.


==> figures/final/fig_03.txt <==
Comparison between data and simulation at sqrt(s) = 7 TeV for tracks with transverse momentum between 100 and 500 MeV: the average number of silicon hits on reconstructed track as a function of eta in the  SCT (a) and Pixel (b) detectors, the transverse impact parameter (c) and longitudinal impact parameter multiplied by sin(theta) (d). The inserts for the impact parameter plots show the log-scale plots. The pt distribution of the tracks in non-diffractive (ND) MC is re-weighted to match the data and the number of events is scaled to the data.


==> figures/final/fig_04.txt <==
Relative efficiency in data and non-diffractive (ND) MC simulation at sqrt(s) = 0.9 TeV (a). Both distributions are re-weighted to have the same beam spot distribution as the sqrt(s) = 2.36 TeV data. The number of reconstructed tracks in data at sqrt(s) = 0.9 TeV as a function of eta with the SCT in nominal and standby (b). The distributions are normalised to the number of events passing the trigger requirement.


==> figures/final/fig_05.txt <==
Charged-particle multiplicities as a function of the pseudorapidity for events with nch >=1, pt > 500 MeV and |eta| < 2.5 at sqrt(s) = 0.9 (a), 2.36 (b) and 7 TeV (c). The dots represent the data and the curves the predictions from different MC models. The vertical bars represent the statistical uncertainties, while the shaded areas show statistical and systematic uncertainties added in quadrature. The bottom inserts show the ratio of the MC over the data. The values of the ratio histograms refer to the bin centroids.


==> figures/final/fig_06.txt <==
Charged-particle multiplicities as a function of the pseudorapidity for events with nch >= 2, pt > 100 MeV (a,b) and nch >= 6, pt > 500 MeV (c,d) and |eta| < 2.5$ at sqrt(s) = 0.9 (a,c) and 7 TeV (b,d). The dots represent the data and the curves the predictions from different MC models. The vertical bars represent the statistical uncertainties, while the shaded areas show statistical and systematic uncertainties added in quadrature. The bottom inserts show the ratio of the MC over the data. The values of the ratio histograms refer to the bin centroids.


==> figures/final/fig_07.txt <==
Charged-particle multiplicities as a function of the transverse momentum for events with nch >= 1, pt > 500 MeV and |eta|<2.5 at sqrt(s) = 0.9 (a), 2.36 (b) and 7 TeV (c). The dots represent the data and the curves the predictions from different MC models. The vertical bars represent the statistical uncertainties, while the shaded areas show statistical and systematic uncertainties added in quadrature. The bottom inserts show the ratio of the MC over the data. The values of the ratio histograms refer to the bin centroids.


==> figures/final/fig_08.txt <==
Charged-particle multiplicities as a function of the transverse momentum for events with nch >= 2, pt > 100 MeV (a,b) and nch >= 6, pt > 500 MeV (c,d) and |eta| < 2.5$ at sqrt(s) = 0.9 (a,c) and 7 TeV (b,d). The dots represent the data and the curves the predictions from different MC models. The vertical bars represent the statistical uncertainties, while the shaded areas show statistical and systematic uncertainties added in quadrature. The bottom inserts show the ratio of the MC over the data. The values of the ratio histograms refer to the bin centroids.


==> figures/final/fig_09.txt <==
Charged-particle multiplicity distributions for events with nch >= 1, pt > 500 MeV and |eta| < 2.5$ at sqrt(s) = 0.9 TeV (a), 2.36 (b) and 7 TeV (c). The dots represent the data and the curves the predictions from different MC models. The vertical bars represent the statistical uncertainties, while the shaded areas show statistical and systematic uncertainties added in quadrature. The bottom inserts show the ratio of the MC over the data. The values of the ratio histograms refer to the bin centroids.


==> figures/final/fig_10.txt <==
Charged-particle multiplicity distributions for events with nch >= 2, pt > 100 MeV (a,b) and nch >= 6, pt > 500 MeV (c,d) and |eta| < 2.5 at sqrt(s) = 0.9 TeV (a,c) and sqrt(s) = 7 TeV (b,d). The dots represent the data and the curves the predictions from different MC models. The vertical bars represent the statistical uncertainties, while the shaded areas show statistical and systematic uncertainties added in quadrature. The bottom inserts show the ratio of the MC over the data. The values of the ratio histograms refer to the bin centroids.


==> figures/final/fig_11.txt <==
Average transverse momentum as a function of the number of charged particles in the event for events with nch >= 1, pt > 500 MeV and |eta| < 2.5 at sqrt(s) = 0.9 TeV (a), and sqrt(s) = 7 TeV (b). The dots represent the data and the curves the predictions from different MC models. The vertical bars represent the statistical uncertainties, while the shaded areas show statistical and systematic uncertainties added in quadrature. The bottom inserts show the ratio of the MC over the data. The values of the ratio histograms refer to the bin centroids.


==> figures/final/fig_12.txt <==
Average transverse momentum as a function of the number of charged particles in the event for events with nch >= 2, pt > 100 MeV and |eta| < 2.5 at sqrt(s) = 0.9 TeV (a) and sqrt(s) = 7 TeV (b). The dots represent the data and the curves the predictions from different MC models. The vertical bars represent the statistical uncertainties, while the shaded areas show statistical and systematic uncertainties added in quadrature. The bottom inserts show the ratio of the MC over the data. The values of the ratio histograms refer to the bin centroids.


==> figures/final/fig_13.txt <==
The average charged-particle multiplicity per unit of rapidity for eta = 0 as a function of the centre-of-mass energy. The results with nch >=2 within the kinematic range pt > 100 MeV and |eta| < 2.5 are shown alongside the results with nch >= 1 within the kinematic range pt > 500 MeV and |eta| < 2.5 at 0.9, 2.36 and 7 TeV. The data are compared to various particle level MC predictions. The vertical error bars on the data represent the total uncertainty.


==> figures/final/fig_14.txt <==
The average charged-particle multiplicity per unit of rapidity as a function of the centre-of-mass energy. The ATLAS results are for nch >= 2 in the region |eta| < 2.5. For comparison ALICE results for nch >=1 1 in the region |eta| < 1.0 and nch >= 0 in the region |eta| < 0.5 are shown. It should be noted that the ALICE points have been slightly shifted horizontally for clarity. The data points are compared to \py 6 AMBT1 predictions for the same phase-space regions.


==> figures/final/fig_15.txt <==
Charged-particle multiplicities as a function of the pseudorapidity for events with nch >= 20, pt > 100 MeV (a,b) and nch >= 1, pt > 2.5GeV (c,d) and |eta| < 2.5 at sqrt(0.9) TeV (a,c) and sqrt(s) =7 TeV (b,d). The dots represent the data and the curves the predictions from different MC models. The vertical bars represent the statistical uncertainties, while the shaded areas show statistical and systematic uncertainties added in quadrature. The bottom inserts show the ratio of the MC over the data. The values of the ratio histograms refer to the bin centroids.


==> figures/final/fig_16.txt <==
Charged-particle multiplicities as a function of the transverse momentum for events with nch >= 20, pt > 100 MeV (a,b) and nch >= 1, pt > 2.5 GeV (c,d) and |eta| < 2.5 at sqrt(s) = 0.9 TeV (a,c) and sqrt(s) = 7 TeV (b,d). The dots represent the data and the curves the predictions from different MC models. The vertical bars represent the statistical uncertainties, while the shaded areas show statistical and systematic uncertainties added in quadrature. The bottom inserts show the ratio of the MC over the data. The values of the ratio histograms refer to the bin centroids.


==> figures/final/fig_17.txt <==
Charged-particle multiplicity distributions for events with nch >= 20, pt > 100 MeV (a,b) and nch >= 1, pt > 2.5 GeV (c,d) and |eta| < 2.5 at sqrt(s) = 0.9 TeV (a,c) and sqrt(s) = 7 TeV (b,d). The dots represent the data and the curves the predictions from different MC models. The vertical bars represent the statistical uncertainties,
while the shaded areas show statistical and systematic uncertainties added in quadrature. The bottom inserts show the ratio of the MC over the data. The values of the ratio histograms refer to the bin centroids.


==> figures/final/fig_18.txt <==
Average transverse momentum as a function of the number of charged particles in the event for events with nch >= 1, pt > 2.5 GeV and |eta| < 2.5 at sqrt(0.9) TeV (a) and sqrt(s) = 7 TeV (b). The dots represent the data and the curves the predictions from different MC models. The vertical bars represent the statistical uncertainties, while the shaded areas show statistical and systematic uncertainties added in quadrature. The bottom inserts show the ratio of the MC over the data. The values of the ratio histograms refer to the bin centroids.


==> figures/final/fig_19.txt <==
The average charged particle multiplicity per unit of rapidity for eta = 0 as a function of the centre of mass energy. All the measured phase-space regions and energies are shown as triangles and compared to predictions from PYHTIA 6 AMBT1 tune. The phase-space region label is above the corresponding curves and points. Combined statistical and systematic uncertainties are approximately equal to or smaller than the data points.


==> figures/final/figaux_20.txt <==
The momentum resolution of Pixel tracks in MC at sqrt(s) = 2.36 TeV before and after the refit using the primary vertex compared to the resolution using the full ID information.


==> figures/final/figaux_21.txt <==
Charged-particle multiplicities for events with nch >= 1 within the kinematic range pt > 500 MeV and |eta|< 2.5 at sqrt(s) = 7, 2.36 and 0.9 TeV. The panels compare the charged-particle multiplicities as a function of pseudorapidity (a) and of the transverse momentum (b), the charged-particle multiplicity (c), and the average transverse momentum as a function of the number of charged particles in the event (d). The closed dots, open stars and closed triangles represent the data at sqrt(s) = 7, 0.9 and 2.36 TeV, respectively. The vertical bars represent the statistical uncertainties, while the shaded areas show statistical and systematic uncertainties added in quadrature.


==> figures/final/figaux_22.txt <==
Charged-particle multiplicities for events with nch >= 2 within the kinematic range pt >100 MeV and |eta|< 2.5 at sqrt(s) = 7 and 0.9 TeV. The panels compare the charged-particle multiplicities as a function of pseudorapidity (a) and of the transverse momentum (b), the charged-particle multiplicity (c), and the average transverse momentum as a function of the number of charged particles in the event (d). The closed dots and open stars represent the data at sqrt(s) = 7 and 0.9 TeV, respectively. The vertical bars represent the statistical uncertainties, while the shaded areas show statistical and systematic uncertainties added in quadrature.


==> figures/final/figaux_23.txt <==
Charged-particle multiplicities for events with nch >= 6 within the kinematic range pt > 500 MeV and |eta |< 2.5 at sqrt(s) = 7 TeV compared to sqrt(s) = 0.9 TeV. The panels compare the charged-particle multiplicities as a function of pseudorapidity (a) and of the transverse momentum (b), the charged-particle multiplicity (c). The closed dots and open stars represent the data at sqrt(s) = 7 and 0.9 TeV, respectively. The vertical bars represent the statistical uncertainties, while the shaded areas show statistical and systematic uncertainties added in quadrature.


==> figures/final/figaux_24.txt <==
Charged-particle multiplicities for events with nch >= 1 within the kinematic range pt > 2.5 GeV and |eta|< 2.5 at sqrt(s) = 7 and 0.9 TeV. The panels compare the charged-particle multiplicities as a function of pseudorapidity (a) and of the transverse momentum (b), the charged-particle multiplicity (c), and the average transverse momentum as a function of the number of charged particles in the event (d). The closed dots and open stars represent the data at sqrt(s) = 7 and 0.9 TeV, respectively. The vertical bars represent the statistical uncertainties, while the shaded areas show statistical and systematic uncertainties added in quadrature.


==> figures/final/figaux_25.txt <==
Charged-particle multiplicities for events with nch >= 20 within the kinematic range pt > 100 MeV and |eta |< 2.5 at sqrt(s) = 7 TeV compared to sqrt(s) = 0.9 TeV. The panels compare the charged-particle multiplicities as a function of pseudorapidity (a) and of the transverse momentum (b), the charged-particle multiplicity (c). The closed dots and open stars represent the data at sqrt(s) = 7 and 0.9 TeV , respectively. The vertical bars represent the statistical uncertainties, while the shaded areas show statistical and systematic uncertainties added in quadrature.


==> figures/final/figaux_26.txt <==
Charged-particle multiplicities as a function of the transverse momentum for events with nch >= 2 within the kinematic range pt > 100 MeV and |eta |< 2.5 at  sqrt(s) = 0.9 (a) and 7 TeV (b,c,d) where the data is compared to the PYTHIA 6 MC09 (a,b), PHOJET (c) and PYTHIA 8 (d) predictions showing the different components: non-  single- and double-diffractive separated out. The vertical bars represent the total uncertainties.


==> figures/final/figaux_27.txt <==
Charged-particle multiplicities for events with nch >= 2 within the kinematic range pt > 100 MeV and |eta |< 2.5 at sqrt(s) = 0.9 (a) and 7 TeV (b,c,d) where the data is compared to the PYTHIA 6 MC09 (a,b), PHOJET (c) and PYTHIA 8 (d) predictions showing the different components: non-  single- and double-diffractive separated out. The vertical bars represent the total uncertainties.


==> figures/final/figaux_28.txt <==
<pt> versus charged-particle multiplicities for events with nch >= 2 within the kinematic range pt > 100 MeV and |eta |< 2.5 at  sqrt(s) = 0.9 (a) and 7 TeV (b,c,d) where the data is compared to the PYTHIA 6 MC09 (a,b), PHOJET (c) and PYTHIA 8 (d) predictions showing the distributions for the different components: non-diffractive (blue), single-diffractive(orange) and double-diffractive (blue). The vertical bars represent the statistical uncertainties, the coloured bands show the total uncertainty.

